Transport and optical properties of the chiral semiconductor Ag3AuSe2

Previous band structure calculations predicted Ag3AuSe2 to be a semiconductor with a band gap of approximately 1 eV. Here, we report single crystal growth of Ag3AuSe2 and its transport and optical properties. Single crystals of Ag3AuSe2 were synthesized by slow-cooling from the melt, and grain sizes were confirmed to be greater than 2 mm using electron backscatter diffraction. Optical and transport measurements reveal that Ag3AuSe2 is a highly resistive semiconductor with a band gap of and activation energy around 0.3 eV. Our first-principles calculations show that the experimentally-determined band gap lies between the predicted band gaps from GGA and hybrid functionals. We predict band inversion to be possible by applying tensile strain. The sensitivity of the gap to Ag/Au ordering, chemical substitution, and heat treatment merit further investigation.

==> figs_dft/strain_vs_gap.dat <==
-3		149
-2		110
-1		77
 0		50
 1		27
 2		8
 3		0

